Probing bulk dynamics of the QGP with correlations and fluctuations

Ultrarelativistic heavy-ion collisions are considered ideal environments for exploring the QCD phase diagram and probing the properties of the QGP as functions of temperature and baryon chemical potential. At the highest energies, such as those reached at the Large Hadron Collider (LHC), and near vanishing baryon chemical potential, the transition from hadronic matter to the QGP is expected to occur as a smooth crossover. At larger baryon chemical potentials, this crossover may end at a critical point, beyond which the transition becomes first order. Locating this critical point remains a central goal of current and future beam energy scan programs at RHIC, the CERN SPS, and FAIR/GSI. Fluctuation and correlation measurements are widely used to probe the QCD phase structure, as they provide information on the system's dynamical evolution and the nature of the phase transition at different regions of the phase diagram. This report presents an overview of recent experimental results across a broad energy range and discusses their implications for our current understanding of the QCD phase diagram.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

